Specify What? Enhancing Neural Specification Synthesis by Symbolic Methods

We investigate how combinations of Large Language Models (LLMs) and symbolic analyses can be used to synthesise specifications of C programs. The LLM prompts are augmented with outputs from two formal methods tools in the Frama-C ecosystem, Pathcrawler and EVA, to produce C program annotations in the specification language ACSL. We demonstrate how the addition of symbolic analysis to the workflow impacts the quality of annotations: information about input/output examples from Pathcrawler produce more context-aware annotations, while the inclusion of EVA reports yields annotations more attuned to runtime errors. In addition, we show that the method infers rather the programs intent than its behaviour, by generating specifications for buggy programs and observing robustness of the result against bugs.

==> review_1_thoughts.txt <==


Fix minor typos -done

Point 1:
The reviewer recommends going more into detail about the benefits that a good post-condition generation could bring to the software engineering process. I think this is a good point (moreso to appeal to the software engineering crowd) but we also have limited space. I'll see if we can fit this in somewhere in the introduction and mark it.

Point 2:
This question asks about validity threats. I guess in this context they mean "what if the generated specification is wrong?". This seems obvious to us, but maybe it is a good point to stress that we have 2 scenarios
- The specification specifies what we want but the code does not satisfy it. In this case we have found a bug in the code.
- The specification specifies what we want and the code satisfies it. In this case teams have more assurance
- The specification does not specify what we want but the code satisfies it. In this case it is up to the team to look at the specification and update it. We are only generating suggestions.
- The specification does not specify what we want and the code does not satisfy it. This case is less tricky because a team will be notified about the specification not being satisfied. They will have to read the specification and decide whether or not it expresses what they intend.

I'm not sure what he means about these ideas being extrapolated to other programming frameworks. Maybe like if we add symbolic analysis to a problem other than specification synthesis?


Point 3:
He asks about whether or not we could edit the output from our analyses to be more palatable to the LLM. This is a good question but not really easy to test. I should mention in the paper that I do some processing on pathcrawler output from individuual XML pages to a single csv file to save space. We could possibly distill the EVA reports as well.

Point 4:
It sounds like they want a bit more detail on Chain-of-thought. I'll review how we talk about it and see how I can clarify it. I give examples of the chain-of-thought in the paper so I think this is mostly covered.

Point 5:
They are somewhat skeptical about the implementation vs. intent which makes sense because we don't give particularly strong emperical evidence. I think it would do wonders to referenc Alex Gu's paper which has similar findings. We'll also just in general look over how we can make this section stronger.





==> review_2_thoughts.txt <==

Point 1:
The reviewer is trying to help us come up with some way of doing a more systematic/emperical approach to evaluate the generated specification. He suggests the following:
- Form a set of well-known programs that have a canonical specification
- When generating specifications with different analyses see if they produce and annotations that contribute to the canonical proof
While this is an interesting idea I think it somewhat limits the scope of what we are trying to do. We don't want to only generate specifications for famous programs. Additionally I'm not convinced that we only want to test for the canonical specifications for famous programs. For example, would the canonical specification for tritype watch for integer overflows? I think part of the point of this paper is that it is largely up to humans or some external context to decide what is important to specify

Point 2:
He also brings up the idea of comparing against a baseline tool like Daikon. As far as I know, there aren't any standard symbolic tools for C. And even if we did have one, we'd largely be duplicating some of the work done in the  referenced survey paper which talks about different specification synthesis tools. Using one of these tools as a "baseline" wouldn't be that insightful in my opinion. Essentially we would just be reinforcing that LLMs generate a larger variety of specifications.

Point 3:
He looks into the prompt and points out that I didn't mention that I use emotional stimulation the prompts. I could add that into the prompting techniques guide. Additionally he is confused about my examples in few-shot learning. Few shot learning in my case is less about what kinds of specifications to create and more about common syntax errors. I provide examples of loop invariants not because I want to generate more loop invariants but because the LLM often gets the syntax wrong for them as a result of not a lot of ACSL in the training data. I'll add this as well

Point 4:
He wonders about what types of "typos" or errors we include in our buggy code. In my examples of primarly added semantic bugs. I beleive I said this in the section, but I'll reinforce it. These are bugs that would not be caught by a compiler and would actually run. Some are very obvious semantic bugs and some would be very difficult for a programmer to find by looking.

Point 5:
The reviewer points out that I'm not exactly clear about how often I use real function names vs "testme" in the specification generation process. The pathcrawler test-suite uses "testme" for all of the function names and I thought it would be interesting to see how good the LLM was at understanding code structure, so I left it as-is for the primary analysis. I did some separate more ad-hoc experiments on the well known functions like tritype, binary-search, etc to see if the function name made much of a difference. I'll add in there that including the function name increased the likelihood of getting a useful/canonical specification.

Point 6:
over-approxmiation is actually more like over-fitting. I agree with this

Point 7:

==> review_3_thoughts.txt <==
It was all pretty much just typos that I fixed

==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 5685
TITLE: Specify What? Enhancing Neural Specification Synthesis by Symbolic Methods
AUTHORS: George Granberry, Wolfgang Ahrendt and Moa Johansson

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Paper Summary:
The paper delves into the synthesis of specifications for C programs through the combination of Large Language Models (LLMs) with symbolic analysis. Despite the potential of LLMs in automating code generation, establishing precise and comprehensive specifications for the generated code remains a complex task that demands significant human involvement.

In response to this challenge, the current work investigates the advantages of integrating Symbolic analysis with LLMs to enhance automated specification generation. By leveraging tools like Pathcrawler and EVA in the Frama-C ecosystem, the authors aim to study the annotation synthesis process. The paper reports improved annotation generation where the information about input/output examples from Pathcrawler seems helpful in producing more context-aware annotations, while the inclusion of EVA reports yields annotations that are more attuned to runtime errors.

Comments/Questions:
The paper is very well written and following are my observations that might be helpful to further improve it,

1. I believe the paper's profile could be enhanced by including a concise discussion of how a robust and significant postcondition resulting from this type of research could positively impact the software evolution process. Specifically, when considering automated code improvements such as bug fixes or feature additions, this could lead to improved fault localization and ensure trust post-fix implementation. 

2. What potential validity threats exist for the insights derived from this research, and to what extent can these outcomes be extrapolated to encompass other programming frameworks?

3. Instead of inputting the exact results from PathCrawler/EVA, can we think of utilizing some derived properties or data that are simpler and potentially more effective in offering direction to the LLMs? This aspect is of specific interest as the authors noted that directly feeding the output from PathCrawler occasionally results in over-approximation.

4. CoT Inspection (Section 5.2): The authors discuss in this section that through documenting the CoT process, they observed that the LLM could deduce the code's intent. What level of complexity was involved in this CoT process?  Some details here might help readers.

5. Implementation Vs. Intent (Section 5.5): I am least convinced of this section. While I grasp the general message the authors aim to communicate, I suggest dedicating more effort into improving the writing in this section. 

Minor Corrections:
(P .2 para 5 ):We observe .. of the LLM reduce the number of of generated specification >>  reduces the number of generated specifications
(P .3 para 1): intended behaviour pf a program >> of a program
(P .6 para 3): The report.. Utilised with be >> will be
(P .7 para 1): which includes not additional >> no additional
(P .16 para 3): In the future,....we can deployed >> deploy
(P .16 para 3): Currently, the these frameworks >> Currently, these frameworks


Overall Evaluation:
I believe this work is significant and well-timed, as the outcomes of such investigations could influence the early adoption of formal methods techniques in a time when software development is closely intertwined with Large Language Models (LLMs). The paper's findings revealing that Program Analysis tool outputs can effectively direct Large Language Models (LLMs) to enhance specification generation are indeed promising.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 5685
TITLE: Specify What? Enhancing Neural Specification Synthesis by Symbolic Methods
AUTHORS: George Granberry, Wolfgang Ahrendt and Moa Johansson

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
# Summary

The paper presents experiments that investigate how LLMs can infer
specifications of C programs. In particular, the paper focuses on
combining a "plain" prompt with information that comes from formal
analysis tools (i.e. the EVA static analyzer, and the Pathcrawler
dynamic testing/tracing tool). The experiments show that this
additional information can substantially boost the output of LLMs, but
also direct it into different aspects that a specification can
express.


# Review

+ Interesting, relevant topic
+ Proper experimental setup
+ Clear presentation and discussion of results

- Correctness of inferred specification should be evaluated more
  systematically/quantitatively


## Experiments

The work presented in this paper is generally well designed and executed. In particular, two important issues that are addressed are the "contamination" of the test set with the training set, and the stochastic nature of LLMs:

- Using examples programs that are not publicly available online is a
  best practice, so as to minimize the chance that the same programs
  were also available in ChatGPT's training set.

- Another element that indicates a suitable design for the experiments
  is the fact that each prompt/program was repeated three times, so as
  to account for the intrinsic variability/nondeterminism of LLMs.
 
The evaluation is generally detailed and insightful, and is presented
clearly.

The main limitation of the work is that there is no systematic
analysis of the produced specification against a reference/correctness
criterion.

- While I agree that, in general, there is no "definitive
  specification for any given program". However, especially for
  algorithmic programs such as binary search or Levenshtein distance,
  most people familiar with formal specifications would be able to
  formulate very detailed pre/postcondition that essentially capture
  all input/output behavior of the program. In such cases, one could
  analyze the LLM's output in a more quantitative way, trying to show
  whether its specification covers (implies) all the "fundamental"
  specification.
 
- Even if this is not feasible, you should at least try to classify
  each specification element into "correct" or "incorrect". While
  there may be cases that are ambiguous (you could just use a third
  option "unknown" for those), it would be interesting to get an idea
  of whether some approaches/prompts are more/less prone to generating
  incorrect specifications. Even focusing only on specification
  elements that are easier to assess for correctness
  (e.g. postconditions) would be useful.

Another option could be to use a baseline constituted by a "standard"
symbolic inference tool. For example, for the experiments with
PathCrawler, a comparison with Daikon's output (given the same tests
as those produced by PathCrawler) would give an idea of whether LLMs
are complementary, or similar in the kind of output they can produce.

## About the prompts

What's the purpose of goal #7 (if you break any of these rules then my
family will disown me) in the LLM prompt? Is this a way of
reinforncing adherence to the other rules?

I was a bit surprised to see that your prompt includes examples of
preconditions and loop invariants, but no postconditions. On one hand,
loop invariants and pre/postconditions are very different kinds of
specifications, and I wonder whether focusing on only one kind would
improve the quality of inference. On the other hand, having at least
one example of postcondition seems important to improve the chance
that the LLM tries to infer interesting, complex postconditions. In
fact, having examples of loop invariants seems to contradict your
statements that "generating loop invariants is not the focus of this
paper [...] we focus on function contracts".

## Other comments

Do the 8 buggy programs in mutated_set only include *typos*? Or
rather, what do you mean exacly by "typo"? Is every typo just a syntax
error, that a compiler would catch, or did you also include mutations
that introduce different kinds of errors, including semantic bugs?

In Fig. 1, is the number of annotations the *sum* in all three
repetitions for each program/prompt? In any case, it'd be interesting
to also show the variability from repetition to repetition of these
numbers. In case there is a significant variance, it may suggest that
randomness plays a significant role (or, conversely, there is a
certain robustness).

In the example programs from the PathCrawler suite, I notice that
several functions have generic names (e.g. `testme`) but occasionally
a more informative name is used (e.g. `levenshtein`). Did you try to
ascertain whether the function name has an impact on the effectiveness
of inference? (In fact, you briefly discuss this on page 7, but I am
asking whether you can be more systematic in the discussion of this
aspect)

"it suggests that a weak or limited specification does not necessarily
reflect the inference or logical capabilities of the LLM"

I guess it depends on what you mean by "logical capabilities". On
first thought, I would say that not being able to connect the name of
an algorithm to its specification seems to denote weak logic/inference
capabilities.

I have mixed feelings about the LLM being able to figure out the
"intent" even with buggy implementations. This may be problematic or
useful, depending on the usage of the LLM's output. If the user trusts
the output, they may be misled into thinking the program is correct
(the specification is what I expect) even when it has bugs. If instead
the output specification is used in combination with other analysis
techniques, it may indeed be useful to detect the errors in the first
place.

What you call "over-approximation" seems more like a case of
"over-fitting". In fact, an over-approximation would be more like an
over-generalization, whereas here the LLMs is doing the opposite and
introducing a specification that captures strictly only the examples
shown in Pathcrawler's output.

Is there any particular reason why you targeted the C language (as
opposed to, say, Python or Java, which are more commonly targeted for
code-related tasks)?

## Minor comments

A minor comment about terminology: even though it is widely used,
"specification synthesis" is a potentially ambiguous term, since it
may also denote "synthesizing [code] from specification". In my
opinion, "specification inference" is more clear, as it refers to
generating specification from some lower level representation
(typically, a program). My suggestion is simply to point out
explicitly that you're using these as synonyms in the paper.

P. 2, 2nd line, 2nd paragraph from bottom:
reduce the number of *of* generated specification
-->
reduce*s* the number of generated specification*s*

P. 3, line 4: empathises --> emphasises (?)

There are several other small typos in the paper, please make sure you
proof read it for the final version.

Is the EVA static analyzer that you used part of Frama-C, or you are
referring to a different tool?



----------------------- REVIEW 3 ---------------------
SUBMISSION: 5685
TITLE: Specify What? Enhancing Neural Specification Synthesis by Symbolic Methods
AUTHORS: George Granberry, Wolfgang Ahrendt and Moa Johansson

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper combines LLMs and symbolic analysis tools (Pathcrawler and EVA) to produce ACSL specifications The aim is to infer program intent as a high-level specification that can be used for verification.

This is a timely and interesting research topic which fits within the scope for iFM. In general, the paper is well written and I include some detailed comments below to help the authors improve their work.


###
Detailed Comments:
###
- abstract: rather the programs intent -> the programs intent, rather
- pg 2, para 2: provided *that* they
- pg 2, para 3: lead -> led
- pg 2, para 5: reduce*s*
- pg 2, para 5: level *of* abstraction
- pg 2, para 6: program *that* a
- pg 3, para 1: pf -> of
- pg 4, para 1: remain*s*
- pg 5, para 1: please explain what "temperature setting of 0.7" means
- figures and tables would be better aligned to the top of the page to avoid interrupting the flow of the reader
- pg 12, para 1: see*n*
- pg 13, para 2: priorities -> prioritises
- pg 13, last para: names provides -> names provide
- pg 14, after fig 7: Should Fig.G be Appendix G or Fig 8?
- pg 14, para 3: of *the* LLMs...generate*s*
- pg 15, para 3: wtr -> wrt
- pg 15, para 3: all *of* these
- pg 16, para 1: specification*s* of buggy
- pg 16, para 3: control locally -> controlled locally
- pg 16, para 3: the these -> these
